Natural anomaly-mediation from the landscape with implications for LHC SUSY searches

Supersymmetric models with the anomaly-mediated SUSY breaking (AMSB) have run into serious conflicts with 1. LHC \textit{sparticle} and Higgs mass constraints, 2. constraints from wino-like WIMP dark matter searches and 3. bounds from naturalness. These conflicts may be avoided by introducing changes to the underlying phenomenological models providing a setting for natural anomaly-mediation (nAMSB). We examine spectra of nAMSB arising from string landscape. Here, we investigated LHC constraints on nAMSB models that allow $m_{3/2}$ to lie within 90$-$200 TeV which may soon be discovered or falsified by a combination of 1. soft OS dilepton plus jet+ MET (OSDLJMET) searches which arise from higgsino pair production, 2. non-boosted hadronically decaying wino pair production searches and 3. same-sign diboson + MET searches arising from wino pair production followed by wino decay to W +higgsino. Some excess above SM background in the OSDLJMET channel already seems to be present in both ATLAS and CMS data.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

